The Pierre Auger Observatory: results on the highest energy particles

The Pierre Auger Observatory has been designed to investigate the most energetic particles known, the ultra high energy cosmic rays. The observatory, covering an area of 3000 km^2, combines two different detection techniques to study the huge particle showers created by the interaction of primary cosmic rays with the atmosphere. The analysis of the showers allows one to extract information on the nature of the primary cosmic rays, as well as their origin. Moreover, the study of the interaction of these particles with the atmosphere offers a unique window to study particle physics at an energy more than one order of magnitude above the current highest energy human-made accelerator. In this contribution selected results are presented, with a focus on the primary mass composition, the determination of the number of muons, which is sensitive to the shower hadronic interactions, and the measurement of the proton-air cross-section at sqrt(s) = 57 TeV. For the last topic, a link with the proton-proton cross-section measurements using accelerators will be made. Results on the cosmic ray energy spectrum and on searches for ultra high energy photons and neutrinos, will also be discussed.

==> README.txt <==
On unix systems you can build the document with supplied Makefile.
In command line just type "make" (or "gmake) and it will build the
.pdf document from the source files. Note that the current directory
should contain only one .tex file, otherwise edit the Makefile
accordingly. To clear the directory of temporary latex files and
the final .pdf target type "make clean". In case you need a .ps file
for some reason, type "make example.ps".

